Volcanite: Commodity-Hardware Segmentation Volume Visualization for Connectomics and Beyond

Modern imaging produces terabyte-scale segmentation volumes, assigning each voxel an object label. These categorical, boundary-sensitive and label-rich data underpin connectomics and other imaging-driven fields, yet their scale often forces interpretation through slices, approximate meshes or distributed workflows that obscure spatial context and voxel-level defects. Here we show that such volumes can be explored directly on commodity hardware with Volcanite, an open-source framework for dense-segmentation rendering. Combining compression-aware data handling, a Vulkan GPU backend and segmentation-specific rendering, Volcanite enables low-latency exploration without meshing or distributed infrastructure, including for unpublished, sensitive or proprietary data. Across multi-domain datasets, it preserves voxel labels, adds shadows and global illumination, and renders up to half a trillion voxels at 100 frames per second. By replacing lengthy preprocessing with direct inspection, Volcanite decouples hypothesis generation from data preparation and turns teravoxel label fields into interactive evidence for discovery, validation and cross-domain spatial analysis

==> paper/volcanite/results/csgv/csgv-eval.csv <==
#fmt:{volume_dim_x},{volume_dim_y},{volume_dim_z},{volume_labels},{orig_gb},{orig_bits_per_voxel},{csgv_gb},{csgv_bits_per_voxel},{comprate_pcnt},{csgv_detail_gb},{csgv_detail_pcnt},{brick_size},{operation_mask},{comp_prepass_s},{comp_mainpass_s},{comp_s},{comp_with_fileio_s},{time_to_first_frame_s},{brick_palette_size_min},{brick_palette_size_avg},{brick_palette_size_max},{brick_palette_duplicates_min},{brick_palette_duplicates_avg},{brick_palette_duplicates_max},{brick_labels_min},{brick_labels_avg},{brick_labels_max}
Data Set,DimX,DimY,DimZ,Labels,Orig Size [GB],Orig bits/voxel,CSGV Size [GB],CSGV bits/voxel,Compression Rate [Pcnt],Detail Encoding Size [GB],Detail Encoding [Pcnt],Brick Size,Operations,Compression Time Prepass [s],Compression Main [s],Compression Time Total [s],Compression Time Total with IO [s],Time To First Frame [s],Palette Length min,Palette Length avg,Palette Length max,Palette Duplicates min,Palette Duplicates avg,Palette Duplicates max,Brick Labels min,Brick Labels avg,Brick Labels max
# 2026.02.06-02:07:02
pa66,1300,1040,1900,3,2.5688,8,0.09275383200000001,0.28886275926502647,3.610784490812831,0.053033564000000005,57.17668246849359,32,pxyzld-s,0,0,0,0,1.463098754,1,2.8863636363636362,3,0,0,0,1,2.8863636363636362,3
Griesser2022-sample,15363,3960,2112,2378,256.97751552,16,0.138791996,0.008641502862639242,0.05400939289149526,0.06720316400000001,48.42005730647465,64,pxyzls,0,0,0,0,1.259809287,1,2.2214826622536434,161,0,0.8053747216509899,153,1,1.4161079406026535,12
Ara2016,1320,800,1140,620,2.40768,16,0.016813684000000002,0.11173367889420521,0.6983354930887826,0.00912568,54.27531527296456,32,pxyzld-s,0,0,0,0,1.097792892,1,2.717195767195767,18,0,0,0,1,2.717195767195767,18
cells,1000,1000,1000,1067196,4,32,0.118405064,0.947240512,2.9601266,0.068853884,58.15113110364942,32,pxyzlds,0,0,0,0,1.179095277,3,81.47567749023438,134,0,0,0,3,81.47567749023438,134
xtm-battery,560,560,700,4,0.21952000000000002,8,0.010358368000000001,0.3774915451895044,4.718644314868805,0.006038376000000001,58.294665723403526,32,pxyzld-s,0,0,0,0,1.101275633,1,3.414983164983165,4,0,0,0,1,3.414983164983165,4
azba,670,1224,470,204,0.38543760000000005,8,0.0019171720000000002,0.03979211161547291,0.4974013951934113,0.000865276,45.13293538607908,32,pxyzld-s,0,0,0,0,1.117166694,1,1.5507529507529507,17,0,0,0,1,1.5507529507529507,17
H01-bloodvessel,32243,22275,165,1478,237.01023225,16,0.10966756400000001,0.007403397766173869,0.04627123603858668,0.063326676,57.74421687710689,64,pxyzls,0,0,0,0,1.250772784,1,1.391541971771198,159,0,0.2938402995709586,155,1,1.0977016722002395,6
H01-wm,10240,10240,5293,13421623,2220.0451072,32,32.138027372,0.4632414326036267,1.4476294768863336,21.1186574,65.71236359826945,64,pxyzlds,0,0,0,0,108.50840259,1,26.525331325301206,167,0,0,0,1,26.525331325301206,167
Wolny2020,896,896,526,1500,0.844562432,16,0.0037319560000000002,0.07070086678920617,0.4418804174325386,0.001883824,50.478194276674216,32,pxyzld-s,0,0,0,0,1.330443017,1,2.416791716686675,17,0,0,0,1,2.416791716686675,17
liconn,3825,4870,795,83838,59.236245000000004,32,0.549710412,0.29695895112865445,0.9279967222770451,0.320212092,58.251050918788124,32,pxyzlds,0,0,0,0,1.634331847,1,5.691076252723311,32,0,0,0,1,5.691076252723311,32
fiber,1579,1092,1651,26372,5.693532936,16,0.055746572,0.15665934702164688,0.9791209188852931,0.02893108,51.897505016093184,32,pxyzld-s,0,0,0,0,1.262449352,1,5.009,21,0,2.1978021978021977e-05,1,1,5.008978021978022,20
Motta2019-small,1024,1024,1024,48812,2.147483648,16,0.10111381600000001,0.7533566355705261,4.708478972315788,0.06880224800000001,68.04435904189394,32,pxyzlds,0,0,0,0,1.266065003,1,10.799346923828125,35,0,0,0,1,10.799346923828125,35
Griesser2022-validation,600,600,200,222,0.07200000000000001,8,0.002051616,0.22795733333333335,2.849466666666667,0.001319548,64.31749411195857,32,pxyzld-s,0,0,0,0,1.174391358,1,2.903047091412742,13,0,0,0,1,2.903047091412742,13
Motta2019,6144,9216,4096,6899820,927.712935936,32,14.501890776000002,0.5002199353443252,1.5631872979510162,9.920086172000001,68.40546743337298,64,pxyzlds,0,0,0,0,12.477563542,1,24.782709192346644,226,0,0,0,1,24.782709192346644,226

